A Small Brown Dwarf in an Aligned Orbit around a Young, Fully-Convective M Star

A star's spin-orbit angle can give us insight into a system's formation and dynamical history. In this paper, we use MAROON-X observations of the Rossiter-McLaughlin (RM) effect to measure the projected obliquity of the LP 261-75 (also known as TOI-1779) system, focusing on the fully-convective M dwarf LP 261-75A and the transiting brown dwarf LP 261-75C. This is the first obliquity constraint of a brown dwarf orbiting an M dwarf and the seventh obliquity constraint of a brown dwarf overall. We measure a projected obliquity of $5^{+11}_{-10}$ degrees and a true obliquity of $14^{+8}_{-7}$ degrees for the system, meaning that the system is well-aligned and that the star is rotating very nearly edge-on, with an inclination of $90^o\,\pm\,11^o$. The system thus follows along with the trends observed in transiting brown dwarfs around hotter stars, which typically have low obliquities. The tendency for brown dwarfs to be aligned may point to some enhanced obliquity damping in brown dwarf systems, but there is also a possibility that the LP 261-75 system was simply formed aligned. In addition, we note that the brown dwarf's radius ($R_C\,=\,0.9$ R$_J$) is not consistent with the youth of the system or radius trends observed in other brown dwarfs, indicating that LP 261-75C may have an unusual formation history.

==> TOI1779_rvs.csv <==
channel,bjd,rv,erv,sn_peak,exptime,berv,airmass,dLW,e_dLW,crx,e_crx,irt_ind1,irt_ind1_e,irt_ind2,irt_ind2_e,irt_ind3,irt_ind3_e,halpha_v,halpha_e,nad1_v,nad1_e,nad2_v,nad2_e
red,2460417.73299433,6233.21,17.21,31,300,-25691.13,1.071,424.32,67.51,-295.69,238.82,1.3255,0.0396,1.1999,0.0075,0.957,0.0064,10.2158,35.121,,,,
blue,2460417.73324431,6441.32,32.66,11,340,-25691.69,1.071,785.1,127.07,-581.02,818.72,,,,,,,6.1511,0.0993,1.6233,0.0485,1.3449,0.0452
red,2460417.73762393,5892.8,17.34,31,300,-25701.9,1.065,399.62,68.14,-677.84,257.44,1.2875,0.0392,1.1832,0.0076,0.9355,0.0064,9.26,26.9161,,,,
blue,2460417.73777392,6124.87,33.53,11,340,-25702.24,1.065,783.53,131.35,209.3,640.16,,,,,,,5.9339,0.098,1.436,0.0469,1.2731,0.0452
red,2460417.74239352,5567.35,15.39,35,300,-25713.09,1.059,212.89,60.8,-410.46,189.12,1.2929,0.033,1.2094,0.0068,0.9425,0.0057,9.4918,16.3613,,,,
blue,2460417.74259351,5746.97,28.78,12,340,-25713.55,1.059,225.97,114.41,795.07,678.73,,,,,,,6.2967,0.0896,1.6412,0.045,1.2432,0.0395
red,2460417.74696313,5249.83,16.49,32,300,-25723.86,1.054,370.83,64.81,-296.33,232.5,1.2796,0.0362,1.1824,0.0073,0.9424,0.0062,9.3639,24.8919,,,,
blue,2460417.74721311,5500.52,31.25,11,340,-25724.44,1.054,506.26,123.07,308.32,517.84,,,,,,,5.9954,0.0903,1.5328,0.0453,1.1704,0.041
red,2460417.75175272,4870.91,18.23,30,300,-25735.19,1.05,426.66,71.56,-143.61,277.05,1.2826,0.041,1.1601,0.0078,0.9331,0.0067,8.2744,24.9605,,,,
blue,2460417.7519827,5151.61,33.56,11,340,-25735.74,1.05,980.02,130.86,-874.36,665.88,,,,,,,5.9197,0.0975,1.497,0.0483,1.2137,0.0449
red,2460417.75637232,4576.06,15.14,35,300,-25746.18,1.047,213.81,59.77,-336.88,184.8,1.2962,0.0334,1.1699,0.0067,0.9522,0.0057,9.6035,21.2587,,,,
blue,2460417.7566423,4799.65,28.67,12,340,-25746.82,1.047,192.19,114.56,-580.71,366.56,,,,,,,6.1467,0.0857,1.6299,0.0442,1.2774,0.0392
red,2460417.76105192,4230.88,15.2,35,300,-25757.36,1.044,295.14,60.03,-333.96,232.78,1.2803,0.0329,1.1599,0.0067,0.9191,0.0056,9.3147,16.2562,,,,
blue,2460417.7613019,4432.07,28.59,12,340,-25757.95,1.044,297.31,113.9,-498.57,675.41,,,,,,,6.1308,0.0875,1.4737,0.0422,1.1739,0.0385
red,2460417.76572152,3905.54,13.88,38,300,-25768.51,1.042,178.04,54.94,70.48,248.54,1.2432,0.0281,1.1119,0.0059,0.9012,0.0052,9.0546,10.2031,,,,
blue,2460417.7659715,4110.71,25.77,13,340,-25769.11,1.042,-195.55,103.76,-235.46,451.64,,,,,,,6.0294,0.0777,1.4646,0.0387,1.1781,0.036
red,2460417.77039112,3566.19,13.32,39,300,-25779.68,1.041,195.07,52.69,99.6,213.46,1.2273,0.026,1.1132,0.0057,0.8999,0.0049,9.2729,10.4085,,,,
blue,2460417.7706311,3787,25.38,14,340,-25780.26,1.041,50.76,101.62,610.71,474.49,,,,,,,6.1721,0.0759,1.502,0.0376,1.1532,0.0344
red,2460417.77507072,3318.28,13.52,39,300,-25790.89,1.04,-10.79,53.9,-270.58,212.17,1.2162,0.0263,1.1142,0.0059,0.8964,0.005,8.9102,7.0653,,,,
blue,2460417.77531069,3465.73,25.34,14,340,-25791.46,1.04,-172.58,102.27,-160.85,480.39,,,,,,,6.1038,0.0756,1.4498,0.0384,1.1437,0.0344
red,2460417.77968032,3188.89,13.98,37,300,-25801.95,1.041,-505.02,56.54,102.49,258.38,1.1948,0.0273,1.0818,0.006,0.877,0.0052,8.9871,10.2459,,,,
blue,2460417.7799203,3374.82,26.72,13,340,-25802.52,1.041,-262.34,108.07,528.85,426.88,,,,,,,5.8638,0.0778,1.3691,0.0394,1.1107,0.036
red,2460417.78438991,3038.07,14.09,37,300,-25813.2,1.042,-629.79,57.2,-204.56,148.19,1.1481,0.0267,1.0402,0.0059,0.8494,0.0052,8.7509,12.1899,,,,
blue,2460417.78462989,3219.14,26.41,13,340,-25813.77,1.042,-362.51,107.32,312.98,654.38,,,,,,,5.6908,0.0759,1.1837,0.0363,1.0303,0.0344
red,2460417.78905951,2641.41,15.61,34,300,-25824.37,1.043,128.12,62.08,-646.8,262.73,1.1555,0.0301,1.0359,0.0064,0.8297,0.0055,8.2283,13.2626,,,,
blue,2460417.78929949,2861.46,29.79,12,340,-25824.94,1.043,679.42,117.37,153.96,509.49,,,,,,,5.4347,0.0788,1.1982,0.0396,1.0332,0.0382
red,2460417.7937891,2137.75,16.79,33,300,-25835.62,1.046,870.15,65.17,-206.11,201.06,1.1539,0.0322,1.0332,0.0068,0.8314,0.0059,8.3797,16.7593,,,,
blue,2460417.79397909,2327.61,32.34,11,340,-25836.08,1.046,1704.05,123.14,457.61,546.18,,,,,,,5.4604,0.0836,1.2618,0.0432,1.0849,0.0403
red,2460417.7984087,1523.51,15.73,35,300,-25846.6,1.049,1022.93,60.82,-223.7,225.33,1.1851,0.0304,1.0693,0.0065,0.8493,0.0054,8.2757,15.4859,,,,
blue,2460417.79862869,1648.92,30.74,12,340,-25847.11,1.049,1743.64,116.63,-61.65,620.32,,,,,,,5.5564,0.0793,1.291,0.0396,1.0775,0.0375
red,2460417.8031183,906.7,15.29,35,300,-25857.72,1.053,710.36,59.78,289.17,264.32,1.1618,0.0287,1.0417,0.0063,0.8459,0.0054,8.4153,11.7547,,,,
blue,2460417.80331828,1058.61,29.45,12,340,-25858.2,1.053,1334.65,113.68,-98.01,603.01,,,,,,,5.6152,0.0793,1.2689,0.0401,1.0454,0.0369
red,2460417.8077679,407.32,15.26,34,300,-25868.67,1.057,125.57,60.89,380.06,212.7,1.1775,0.0302,1.0507,0.0065,0.8529,0.0055,8.4126,13.5313,,,,
blue,2460417.80798788,551.18,28.56,12,340,-25869.17,1.057,902.57,111.57,-761.96,423.8,,,,,,,5.5638,0.0775,1.2807,0.0388,1.1367,0.0376
red,2460417.8123975,47.77,15.22,34,300,-25879.49,1.063,-603.91,62.11,-7.32,171.06,1.1597,0.0302,1.0378,0.0065,0.8493,0.0056,7.9867,13.931,,,,
blue,2460417.81262748,304.36,28.89,12,340,-25880.01,1.063,100.13,115.8,-873.46,508.8,,,,,,,5.491,0.0795,1.2802,0.04,1.0261,0.0371
red,2460417.81714709,-90.2,15.53,33,300,-25890.51,1.069,-397.43,63.01,-228.85,278.69,1.1984,0.032,1.1007,0.0067,0.8841,0.0058,8.6416,15.5734,,,,
blue,2460417.81737707,127.13,30.14,12,340,-25891.06,1.069,803.6,118.59,-1019.68,679.9,,,,,,,5.7124,0.0825,1.4635,0.0427,1.1728,0.0384
red,2460417.82180668,-224.89,13.86,37,300,-25901.26,1.076,81.34,55.39,-334.13,191.27,1.247,0.0279,1.1339,0.006,0.9144,0.0051,9.1785,12.9227,,,,
blue,2460417.82206666,16.14,26.63,13,340,-25901.86,1.076,446.57,105.34,397.83,396.34,,,,,,,6.3361,0.0802,1.563,0.0397,1.2452,0.0355
red,2460417.82646628,-508.91,13.14,39,300,-25911.9,1.084,28.44,52.58,-90.15,185.2,1.2435,0.0267,1.1271,0.0058,0.9058,0.0049,9.1192,6.9197,,,,
blue,2460417.82668626,-345.91,24.9,14,340,-25912.41,1.084,-129.17,100.61,-82.72,481.04,,,,,,,6.2662,0.077,1.4106,0.036,1.1402,0.0335
red,2460417.83110588,-818.61,13.79,37,300,-25922.41,1.092,78.43,55.12,-265.22,207.12,1.2181,0.0278,1.1127,0.0061,0.8803,0.0052,9.1697,12.6621,,,,
blue,2460417.83134586,-679.49,26.46,13,340,-25922.94,1.092,312.98,105.45,-559.3,465.88,,,,,,,6.119,0.0791,1.4243,0.0389,1.1137,0.0361
red,2460417.83573548,-1176.06,13.85,37,300,-25932.77,1.102,120.45,55.31,497.64,199.77,1.1881,0.027,1.0817,0.006,0.8615,0.0051,9.2755,13.174,,,,
blue,2460417.83595546,-1004.32,26.41,13,340,-25933.26,1.102,290.54,105.78,-293.99,372.27,,,,,,,6.0702,0.0794,1.3745,0.0383,1.0565,0.0342
red,2460417.84050507,-1506.08,14.59,36,300,-25943.35,1.112,69.62,58.31,-278.18,230.7,1.1785,0.0281,1.0898,0.0063,0.8576,0.0053,8.7897,13.0621,,,,
blue,2460417.84072505,-1305.44,27.23,13,340,-25943.83,1.112,363.89,108.42,-67.87,435.85,,,,,,,6.1078,0.082,1.3422,0.0388,1.1726,0.0362
red,2460417.84522466,-1842.26,14.1,37,300,-25953.68,1.124,167.46,56.1,-3.07,195.93,1.188,0.0282,1.0944,0.0062,0.8588,0.0052,9.3927,8.311,,,,
blue,2460417.84543464,-1642.23,26.78,13,340,-25954.14,1.124,405.35,107.02,-888.07,483.14,,,,,,,6.2245,0.0821,1.2872,0.0369,1.0865,0.0351
red,2460417.84978426,-2217.55,13.35,39,300,-25963.53,1.136,75.16,53.28,253.39,178.53,1.1681,0.0256,1.0651,0.0057,0.8587,0.005,8.8651,9.152,,,,
blue,2460417.85000425,-2013.54,25.41,14,340,-25964,1.136,290.51,101.35,-382.36,399.47,,,,,,,6.0697,0.0759,1.3298,0.0359,1.0531,0.033
red,2460417.85450386,-2502.2,13.96,37,300,-25973.59,1.15,283.96,55.33,111.02,221.43,1.148,0.0267,1.0367,0.006,0.8353,0.005,8.7199,11.0048,,,,
blue,2460417.85470384,-2311.62,26.56,13,340,-25973.99,1.15,171.13,106.45,-324.29,358.52,,,,,,,5.8466,0.0788,1.3643,0.0388,1.066,0.035
red,2460417.85922345,-2850.88,13.25,39,300,-25983.48,1.164,85.48,52.8,164.36,209.76,1.1311,0.0247,1.0307,0.0057,0.8135,0.0048,8.6524,10.6132,,,,
blue,2460417.85947342,-2701.65,25.06,14,340,-25984.01,1.164,294.66,99.72,-820.29,367.09,,,,,,,5.7957,0.0727,1.2443,0.0351,1.0009,0.033
red,2460417.86385305,-3177.39,12.75,40,300,-25993.03,1.18,98.7,50.7,286.02,189.62,1.1396,0.0235,1.0254,0.0054,0.8321,0.0047,8.9526,5.7548,,,,
blue,2460417.86408303,-2982.83,24.22,14,340,-25993.5,1.18,-71.22,97.7,150.36,346.46,,,,,,,5.8378,0.0712,1.2741,0.0334,1.0035,0.0311
red,2460417.86854264,-3521.75,13,40,300,-26002.55,1.197,190.2,51.59,549.8,190.17,1.1247,0.0238,1.0237,0.0056,0.8108,0.0046,8.5322,8.7134,,,,
blue,2460417.86878262,-3326.79,24.67,14,340,-26003.02,1.197,23.85,99.11,71.86,388.64,,,,,,,5.7371,0.0714,1.2562,0.0351,0.9808,0.0317
red,2460417.87320223,-3808.44,13.25,39,300,-26011.83,1.215,167.46,52.71,252.49,212.52,1.1147,0.0236,1.0179,0.0056,0.8074,0.0048,8.2158,7.5035,,,,
blue,2460417.87342221,-3614.15,24.67,14,340,-26012.26,1.215,-193.12,99.14,-47.76,401.43,,,,,,,5.6419,0.0705,1.2492,0.0351,0.9457,0.0315

